HR-Merge: Model Merging with Headroom-Weighted Residual Refinement

Model merging combines experts fine-tuned from a shared backbone, such as LoRA adapters of a large language model, into one multi-task model without further training. Existing methods apply one rule to every task, yet the accuracy they lose is uneven across tasks. We show that the lost accuracy remains recoverable from each task's residual, its task vector minus the merged update, and that a task's validation headroom, the share of its expert validation accuracy the merge loses, indicates where recovery pays off. Residuals from different tasks interfere, so they must be merged rather than summed. We propose HR-Merge, a training-free wrapper around any merging method. It weights each residual by its task's headroom, re-merges the weighted residuals with the base operator, and adds the result back at a strength selected on validation, falling back to the base merge when no strength helps. On six NLI adapters of LLaMA-3 8B, HR-Merge lifts TIES from 93.29 to 94.29 normalized accuracy, above all tested bases, mainly by recovering its weakest task. In vision, on three CLIP backbones, up to 20 tasks, and LoRA merging, it generally improves or preserves base accuracy and yields the best model in every setting.

==> figs_appendix/interference_b16.dat <==
x y d
0 0 3.9
1 0 -15.3
2 0 -3.1
3 0 -14.9
4 0 -1.4
5 0 -6.5
6 0 -3.7
7 0 -13.7
0 1 -5.1
1 1 2.8
2 1 -4.9
3 1 -13.2
4 1 -1.3
5 1 -8.4
6 1 -4.2
7 1 -11.6
0 2 -6.3
1 2 -18.7
2 2 1.2
3 2 -17.4
4 2 -1.6
5 2 -26.3
6 2 -4.0
7 2 -17.0
0 3 -5.8
1 3 -17.3
2 3 -7.4
3 3 2.5
4 3 -3.1
5 3 -8.3
6 3 -3.2
7 3 -11.5
0 4 -6.1
1 4 -18.4
2 4 -5.6
3 4 -22.1
4 4 0.4
5 4 -8.2
6 4 -3.8
7 4 -9.1
0 5 -6.5
1 5 -18.6
2 5 -5.3
3 5 -16.8
4 5 -1.3
5 5 5.0
6 5 -4.4
7 5 -14.0
0 6 -6.9
1 6 -17.6
2 6 -3.4
3 6 -12.1
4 6 -1.2
5 6 -9.8
6 6 4.9
7 6 -12.3
0 7 -6.7
1 7 -17.0
2 7 -9.4
3 7 -19.3
4 7 -1.1
5 7 -9.9
6 7 -3.1
7 7 5.7

